Bridging the Generalisation Gap: Synthetic Data Generation for Multi-Site Clinical Model Validation

Ensuring the generalisability of clinical machine learning (ML) models across diverse healthcare settings remains a significant challenge due to variability in patient demographics, disease prevalence, and institutional practices. Existing model evaluation approaches often rely on real-world datasets, which are limited in availability, embed confounding biases, and lack the flexibility needed for systematic experimentation. Furthermore, while generative models aim for statistical realism, they often lack transparency and explicit control over factors driving distributional shifts. In this work, we propose a novel structured synthetic data framework designed for the controlled benchmarking of model robustness, fairness, and generalisability. Unlike approaches focused solely on mimicking observed data, our framework provides explicit control over the data generating process, including site-specific prevalence variations, hierarchical subgroup effects, and structured feature interactions. This enables targeted investigation into how models respond to specific distributional shifts and potential biases. Through controlled experiments, we demonstrate the framework's ability to isolate the impact of site variations, support fairness-aware audits, and reveal generalisation failures, particularly highlighting how model complexity interacts with site-specific effects. This work contributes a reproducible, interpretable, and configurable tool designed to advance the reliable deployment of ML in clinical settings.

==> data/effect_recovery_summary.csv <==
Sample Size,Effect Size,Mean R²,R² Std,Mean MAE,MAE Std,Mean Relative Error,Relative Error Std
1000,0.1,0.3434160730859482,0.33788726351584325,0.052068632619287715,0.015724912384112968,4.939707011530605,3.1808102917319303
1000,0.3,0.5384417115280173,0.30346724108787476,0.059624349107023245,0.02210269215182666,1.599641306586601,0.9129906117194263
1000,0.5,0.7880356314636533,0.12539648938969805,0.07521923723896622,0.023121434127067443,0.9581893224889096,0.3803436754781532
1000,0.8,0.8657658382442943,0.08099348029448586,0.11368872309426929,0.022780983182870012,0.6849114662571635,0.15486616668040812
1000,1.0,0.8755027186777777,0.07210162008916063,0.1490348444876581,0.02959131041067287,0.6915247641954057,0.10170514396183845
5000,0.1,0.3831508863367755,0.30371705550382083,0.03334915697871233,0.011098899448938345,118.96558582422763,231.92002500523944
5000,0.3,0.7341443242171647,0.16841590824512026,0.04588082516922997,0.014633796957804621,31.86839514221257,61.538485120341925
5000,0.5,0.8633150388156127,0.09312968002643371,0.06790975355163745,0.0255089076322787,18.853906650550776,36.24782534041574
5000,0.8,0.9371685103344343,0.04611636735475105,0.11137513426810111,0.04715773149523247,8.709447505233504,16.275247432172332
5000,1.0,0.951354432772515,0.039238537595748114,0.1478614621651582,0.06431689734207803,6.62827785888487,12.256180368334924
10000,0.1,0.4958134251987313,0.28659903077254056,0.029754264945809978,0.007328695692554663,6.04059055358604,8.361634081517474
10000,0.3,0.8458620252240573,0.10872139280182769,0.044541495450279175,0.013338318882364343,2.123524023725023,2.6739944215031644
10000,0.5,0.9509670494000784,0.02902241353005288,0.07233865068543262,0.022020987685559455,1.4245647888371566,1.528714977043166
10000,0.8,0.9774572502417472,0.014416361258617139,0.13498033498219847,0.037787812184071075,1.0559080303415265,0.8549951759503063
10000,1.0,0.9859825115520895,0.00877240109354124,0.18458337117470386,0.05164566135766691,0.8641288489698045,0.44743387636187226


==> data/model_comparison_results.csv <==
Model,AUROC,AP,Sensitivity,Specificity,PPV,NPV,F1,Optimal Threshold
Logistic,0.833 (0.805-0.862),0.705 (0.650-0.756),0.691 (0.648-0.879),0.817 (0.630-0.863),0.622 (0.508-0.683),0.858 (0.844-0.923),0.655 (0.619-0.706),0.370 (0.189-0.439)
Random Forest,0.850 (0.822-0.877),0.724 (0.667-0.778),0.794 (0.647-0.849),0.758 (0.708-0.887),0.588 (0.542-0.721),0.894 (0.851-0.919),0.676 (0.635-0.723),0.330 (0.310-0.400)
Gradient Boosting,0.856 (0.826-0.884),0.742 (0.685-0.794),0.700 (0.639-0.806),0.858 (0.759-0.900),0.683 (0.584-0.753),0.868 (0.844-0.905),0.691 (0.647-0.737),0.366 (0.296-0.390)
Xgboost,0.884 (0.859-0.907),0.778 (0.725-0.824),0.807 (0.745-0.867),0.819 (0.765-0.866),0.660 (0.600-0.728),0.907 (0.879-0.935),0.726 (0.686-0.768),0.227 (0.154-0.318)


==> data/validation_summary.csv <==
Configuration,Samples,Runtime (s),Memory (MB),Effect R²,Effect p-value,Site MAE,Sites Within CI
small (missing: 0.0%),1000,3.71,153.7,0.713,7.210e-02,0.002,100.0%
small (missing: 10.0%),1000,3.70,154.3,0.678,8.678e-02,0.002,100.0%
small (missing: 20.0%),1000,3.67,154.4,0.614,1.169e-01,0.002,100.0%
medium (missing: 0.0%),5000,4.21,156.9,0.938,4.201e-06,0.000,100.0%
medium (missing: 10.0%),5000,3.94,157.1,0.936,4.718e-06,0.000,100.0%
medium (missing: 20.0%),5000,4.00,157.2,0.939,4.005e-06,0.000,100.0%
large (missing: 0.0%),10000,2.49,158.7,0.782,1.209e-05,0.000,100.0%
large (missing: 10.0%),10000,2.48,159.3,0.765,1.989e-05,0.000,100.0%
large (missing: 20.0%),10000,2.82,159.5,0.746,3.327e-05,0.000,100.0%

